IntRepair: Informed Repairing of Integer Overflows

Integer overflows have threatened software applications for decades. Thus, in this paper, we propose a novel technique to provide automatic repairs of integer overflows in C source code. Our technique, based on static symbolic execution, fuses detection, repair generation and validation. This technique is implemented in a prototype named IntRepair. We applied IntRepair to 2,052C programs (approx. 1 million lines of code) contained in SAMATE's Juliet test suite and 50 synthesized programs that range up to 20KLOC. Our experimental results show that IntRepair is able to effectively detect integer overflows and successfully repair them, while only increasing the source code (LOC) and binary (Kb) size by around 1%, respectively. Further, we present the results of a user study with 30 participants which shows that IntRepair repairs are more than 10x efficient as compared to manually generated code repairs

==> ISSTA_18_reviews.txt <==
ISSTA 2018 Paper #2 Reviews and Comments
===========================================================================
Paper #12 IntGuard: Automatic Repair of Integer Overflows


Review #12A
===========================================================================

Overall merit
-------------
D. Reject

Paper summary
-------------
This paper presents IntGuard that detects and repairs integer overflow bugs in C programs. IntGuard traverses a control flow graph (CFG) of a target program and collects program execution paths with loop-unrolling 15 times. Next, IntGuard performs symbolic execution using an in-house symbolic execution tool for each execution path to check if every integer + or \* in the execution path can cause integer overflow (i.e., by adding a corresponding integer overflow condition to the symbolic path formula). If IntGuard finds an integer + or \* that can cause integer overflow, IntGuard adds a “repair” (which is an assert statement) that checks a precondition of integer overflow and terminates a target program if the precondition is satisfied . 

The authors applied IntGuard to 2,052 C programs in the integer overflow category of SAMATE’s Juliet test suite (each program has only 1 bug). The average LoC of the 2,052 C programs is 476. In addition, the authors synthesized 50 C programs ranging from 6 KLoC to 20 KLoC each of which has one integer overflow bug (the detailed description on how the authors synthesized these 50 programs are missing). The authors reported that IntGuard detected all integer overflow bugs without false positives with test inputs generated by the symbolic executions used to generate “repairs”. The authors also claim that the generated “repairs” prevent integer overflow in the target programs (i.e., "repairs" made by IntGuard were successful) because IntGuard did not generate any new repair to target programs that were already fixed/repaired by IntGuard.

Comments for author
-------------------
Pros:
- Detecting Integer overflow is an important problem in security and reliability 
- The authors implement an Eclipse IDE plugin for users to apply IntGuard to C programs easily.

Cons:
1. Technical contribution of IntGuard is weak compared to the existing integer overflow checking solution such as UB (Undefined Behavior) sanitizer in GCC and Clang

2. IntGuard may suffer false negatives because of the bounded loop-unrolling and limitation of symbolic execution (e.g., external library functions)

3. The target C programs in SAMATE’s Juliet test suites are too simple to show the real-world benefit of IntGuard

4. The experiment design is inappropriate to show IntGuard’s integer overflow bug detection and removal abilities.

1)	Technical contribution of IntGuard is weak compared to the existing integer overflow checking solution such as the UB sanitizer in GCC and Clang. 

The UB sanitizer checks the integer overflow preconditions that IntGuard uses to detect integer overflow bugs. Like IntGuard, the UB sanitizer checks the integer overflow precondition by inserting the “repair” at the integer operations and terminates a target program when the precondition is satisfied. The only difference is that IntGuard performs symbolic execution to find locations to insert “repair” where integer overflow can occur. In addition, although the authors claim that “repair” of IntGuard is a new contribution, “repair" just writes a log and terminates a target program as the UB sanitizer does. 

2) IntGuard may suffer false negatives because of the bounded loop-unrolling and limitation of symbolic execution (e.g., external library functions)

During symbolic execution, IntGuard unrolls loops with a fixed bound (15 times by default). Thus, IntGuard cannot detect an integer overflow bug that needs more than 15 iterations of a loop to be triggered. In addition, due to the external library functions whose source code is not available, symbolic execution of IntGuard can miss several execution paths which may trigger integer overflow bugs. Handling of external library functions is a critical issue to symbolic execution, but this paper does not mention the issue at all.

3) The C programs in SAMATE’s Juliet test suite are too simple to show the real-world benefit of IntGuard.

The size of the C programs in SAMATE’s Juliet test suites is 476 on average and the C programs are so simple that they rarely call the external library functions and most of the loops in the programs iterates few times (usually less than 15). I would like to see the experiment results on larger and more complex real-world programs that have complex loops and invoke external library functions to evaluate the bug detection power of IntGuard. 

4) The experiment design seems inappropriate to show IntGuard’s integer overflow bug detection and removal abilities. 

To show that IntGuard detects an integer overflow bug, the authors generate a test case by using IntGuard and run the test cases on the target program with “repairs”. 
This does not make sense because the authors use IntGuard as an evidence of integer overflow bug detection of IntGuard, which is a tautology. 
Similarly, the authors use IntGuard to show the integer overflow bug removal ability of IntGuard. 

Minor comments:
- It is not clear why IntGuard performs symbolic execution on execution paths obtained by unrolling CFG, not directly on a target program as KLEE does. 

- Which kinds of integer overflow can IntGuard detect? Sec 3.2 lists only three preconditions on + and * of signed integers. Does IntGuard detect integer overflow on unsigned integers and/or bit-shift operations? Does IntGuard detect integer underflow caused by subtraction? 

- Why does IntGuard distinguish the integer overflow precondition on two different integers from the precondition on two same integers?

- Why did not the authors apply IntGuard to CWE-191 (integer underflow) category of SAMATE’s Juliet test suite? It seems that IntGuard could detect integer underflow bugs according to the title and description of Sec 3.2. 

- In Figure 1, IntGuard component 12 and source code artifact 13 are not connected to other component, artifact, or operation.

- In the last paragraph of Sec 3.4, the line numbers are meaningless.

Questions to authors, for author response
-----------------------------------------
Q1. What is a technical benefit of "repair" proposed in the paper compared to a normal assert statement?

Q2. What is rationale to unroll a loop *15* times? (i.e., why not 100 times?  What is false negative with unrolling a loop 15 times compared to unrolling a loop 100 times?)

Q3. How can you justify the experiment design to show IntGuard’s integer overflow bug detection and removal abilities (see Cons 4)?



Review #12B
===========================================================================

Overall merit
-------------
C. Weak reject

Paper summary
-------------
The paper presents IntGuard, a system that detects potential integer overflows via symbolic execution and automatically attempts to create code to resolve the identified issues. The system is build on top of Codan, a previously published symbolic execution engine. Using the framework provided by Codan, symbolic execution is leveraged to identify code paths with satisfy a set of conditions which indicate integer overflow problems. Subsequently, to fix the problem IntGuard adds guard statements to the code which enforce conditions that prevent the found overflow. This is done using one of 23 repair patterns. The authors practically evaluate IntGuard using the SAMATE  microbenchmarking suite and a 50 test programs written by the authors. The paper reports that 100% of the integer overflows in the test code were found correctly. No information about the tool's false positive rate is given. Finally, a user study on IntGuard's IDE integration is provided, which shows that IntGuard significantly improves the time and quality of source code fixes done by graduate students on test code.

Comments for author
-------------------
I am unsure what to make of this paper. In general, the overall approach appears to be reasonable and the evaluation (more on this below) reports very positive results. However, the paper exposes multiple potential issues:

Code repair: The paper dedicates significant attention on IntGuard's ability to automatically propose repair patterns. 
* Correctness: However, from the examples given in the paper, I am not convinced that the patterns are able to handle non-trivial cases. For instance, how are assignments or arithmetical operations handles, that have side effects on the right-hand side, such as "a = b + (i++)" or "a = b + someFun(c), with someFun having permanent effects". From the examples given in the paper, the i++ operation and the call to someFun(c) will be executed twice, once in the conditional and once in the actual assignment. Thus, the semantics of the fixed code will alter from the original. The evaluation on this matter is done on the example code. However, the reader has no insight, if such side-effect barren code is part of the benchmark suite or custom test code. 
* Details: The paper reports on a total of 23 patterns. There are no information why exactly 23 patterns are needed (opposed to 22 or 24), how they were generated and what the respective differentiator is. I am aware that appendices are not permitted in the CfP, but an overview of the 23 patterns uploaded as "Supplementary Material" could have been helpful. 

Evaluation: Compared to other security papers with similar focus, the practical evaluation is sub-par. My main issue is that the authors do not report on experience with real-world software. Only the SAMATE micro-benchmarking code, which consists of example with a small number of LoC, and custom testcode written by the authors is used for the evaluation. I would have liked to see evidence, that IntGuard is able to find integer overflows in real world, open source applications. Please note: I don't think that the reporting of previously unknown vulnerabilities is a necessary condition for proving a tool's usefulness. But at least testing, if the tool can find (and fix) known vulnerabilities would have been important. Furthermore, the complete lack of discussions on false positives is concerning, especially given the result of 100% detection rate.

Questions to authors, for author response
-----------------------------------------
* How does the tool handle assignments with side effects?
* What was the methodology that lead to the design of the 23 patterns?
* Why was the tool not evaluated on real world software?



Review #12C
===========================================================================

Overall merit
-------------
C. Weak reject

Paper summary
-------------
This paper presents a set of techniques (and their implementation in a tool called IntGuard) for detection and repair of integer overflows. The authors use symbolic execution combined with a set of preconditions to detect integer overflows. Then, they use a set of patterns to automatically generate repairs for the detected overflows. Presented approach is evaluated using and existing test suite and also a set of synthetically generated programs. Finally, the proposed approach is evaluated in a user study.

Comments for author
-------------------
Automated code repair is an important area, and a domain specific repair technique is more likely to be scalable and practical. So, the approach presented in this paper is a reasonable one. The authors evaluate the presented tool on a large number of programs and also conduct a user study to evaluate its effectiveness, which are both positive aspects of the work.

Both in the discussion on overflow detection and the discussion on repair patterns, it is not clear why the authors focus on only the presented preconditions and presented patterns. If these overflow preconditions and repair patterns cover a clearly defined set of overflows, then it should be presented as a justification.

For example, Precondition 1 in Section 3.2 is stated as a condition for addition of a variable and a constant. What about the case for addition of two variables or multiple variables? In general what are the class of overflows that are detected and repaired by IntGuard?

Similarly, the patterns given in Table 1 are too specific to be generally applicable. It is not clear if IntGuard can repair expressions that involve more than two variables.

In Section 3.5 the authors state that "our technique can be easily generalized to more complex C code statements." This indicates that the proposed approach is not generally applicable, but it is not clear from the paper what set of C statements do the presented techniques apply to.

The authors mention that this paper builds on an existing tool called Codan. It is crucial for the authors to clarify what are the contributions of IntGuard compared to Codan. Codan implements an integer overflow detection technique based on symbolic execution and applies  it to CWE-190 test suite. So, if IntGuard is building on Codan, the contribution of this paper is only the repair generation part not the overflow detection part. Since authors state that IntGuard provides detection, repair and validation, it is important to clarify this point. As far as I understand, the detection part is done by Codan, so IntGuard adds the repair and validation parts.

I found the presentation of the paper hard to follow. For example the algorithm given in Figure 2 is not very informative. Also, providing SMT encoding of trivial code fragments is unnecessary since it is about basic symbolic execution which is well-known. The authors can improve the presentation and readability of the paper by reorganizing it and focusing only on the novel part of IntGuard and removing the discussion about basic symbolic execution techniques and Codan.

Points in favor
* Authors conducted experimental evaluation of the proposed approach on a large number of programs.
* Authors conducted a user study on the presented tool.

Points against:
* Overflow detection part of IntGuard seems to be coming from an earlier tool which was already evaluated on the same test suite.
* Limitations of the approach are not full discussed.
* It is not clear if the presented repair patterns fully cover all possible program behaviors.
* Presentation of the paper needs improvement.

Questions to authors, for author response
-----------------------------------------
* Paper discusses 23 repair patterns. Do these patterns cover all possible cases? Or is it possible for IntGuard to fail to generate a repair if it encounters a case that is not covered by the presented patterns? Similarly, do the three preconditions presented in section 3.2 cover all possible ways to get overflows?

* In the paper loop execution depth is mentioned as a limitation but recursion depth is not. Isn't it possible for IntGuard to miss overflows that require an execution depth that is deeper that what is covered by symbolic execution? Also, symbolic execution techniques typically cannot handle complex constraints in programs (such as non-linear expressions), isn't this another limitation of the presented approach?

* What are the original contributions of this work compared to earlier work in Codan?


==> IntRepair_ TSE19 Journal/ISSTA_18_reviews.txt <==
ISSTA 2018 Paper #2 Reviews and Comments
===========================================================================
Paper #12 IntGuard: Automatic Repair of Integer Overflows


Review #12A
===========================================================================

Overall merit
-------------
D. Reject

Paper summary
-------------
This paper presents IntGuard that detects and repairs integer overflow bugs in C programs. IntGuard traverses a control flow graph (CFG) of a target program and collects program execution paths with loop-unrolling 15 times. Next, IntGuard performs symbolic execution using an in-house symbolic execution tool for each execution path to check if every integer + or \* in the execution path can cause integer overflow (i.e., by adding a corresponding integer overflow condition to the symbolic path formula). If IntGuard finds an integer + or \* that can cause integer overflow, IntGuard adds a “repair” (which is an assert statement) that checks a precondition of integer overflow and terminates a target program if the precondition is satisfied . 

The authors applied IntGuard to 2,052 C programs in the integer overflow category of SAMATE’s Juliet test suite (each program has only 1 bug). The average LoC of the 2,052 C programs is 476. In addition, the authors synthesized 50 C programs ranging from 6 KLoC to 20 KLoC each of which has one integer overflow bug (the detailed description on how the authors synthesized these 50 programs are missing). The authors reported that IntGuard detected all integer overflow bugs without false positives with test inputs generated by the symbolic executions used to generate “repairs”. The authors also claim that the generated “repairs” prevent integer overflow in the target programs (i.e., "repairs" made by IntGuard were successful) because IntGuard did not generate any new repair to target programs that were already fixed/repaired by IntGuard.

Comments for author
-------------------
Pros:
- Detecting Integer overflow is an important problem in security and reliability 
- The authors implement an Eclipse IDE plugin for users to apply IntGuard to C programs easily.

Cons:
1. Technical contribution of IntGuard is weak compared to the existing integer overflow checking solution such as UB (Undefined Behavior) sanitizer in GCC and Clang

2. IntGuard may suffer false negatives because of the bounded loop-unrolling and limitation of symbolic execution (e.g., external library functions)

3. The target C programs in SAMATE’s Juliet test suites are too simple to show the real-world benefit of IntGuard

4. The experiment design is inappropriate to show IntGuard’s integer overflow bug detection and removal abilities.

1)	Technical contribution of IntGuard is weak compared to the existing integer overflow checking solution such as the UB sanitizer in GCC and Clang. 

The UB sanitizer checks the integer overflow preconditions that IntGuard uses to detect integer overflow bugs. Like IntGuard, the UB sanitizer checks the integer overflow precondition by inserting the “repair” at the integer operations and terminates a target program when the precondition is satisfied. The only difference is that IntGuard performs symbolic execution to find locations to insert “repair” where integer overflow can occur. In addition, although the authors claim that “repair” of IntGuard is a new contribution, “repair" just writes a log and terminates a target program as the UB sanitizer does. 

2) IntGuard may suffer false negatives because of the bounded loop-unrolling and limitation of symbolic execution (e.g., external library functions)

During symbolic execution, IntGuard unrolls loops with a fixed bound (15 times by default). Thus, IntGuard cannot detect an integer overflow bug that needs more than 15 iterations of a loop to be triggered. In addition, due to the external library functions whose source code is not available, symbolic execution of IntGuard can miss several execution paths which may trigger integer overflow bugs. Handling of external library functions is a critical issue to symbolic execution, but this paper does not mention the issue at all.

3) The C programs in SAMATE’s Juliet test suite are too simple to show the real-world benefit of IntGuard.

The size of the C programs in SAMATE’s Juliet test suites is 476 on average and the C programs are so simple that they rarely call the external library functions and most of the loops in the programs iterates few times (usually less than 15). I would like to see the experiment results on larger and more complex real-world programs that have complex loops and invoke external library functions to evaluate the bug detection power of IntGuard. 

4) The experiment design seems inappropriate to show IntGuard’s integer overflow bug detection and removal abilities. 

To show that IntGuard detects an integer overflow bug, the authors generate a test case by using IntGuard and run the test cases on the target program with “repairs”. 
This does not make sense because the authors use IntGuard as an evidence of integer overflow bug detection of IntGuard, which is a tautology. 
Similarly, the authors use IntGuard to show the integer overflow bug removal ability of IntGuard. 

Minor comments:
- It is not clear why IntGuard performs symbolic execution on execution paths obtained by unrolling CFG, not directly on a target program as KLEE does. 

- Which kinds of integer overflow can IntGuard detect? Sec 3.2 lists only three preconditions on + and * of signed integers. Does IntGuard detect integer overflow on unsigned integers and/or bit-shift operations? Does IntGuard detect integer underflow caused by subtraction? 

- Why does IntGuard distinguish the integer overflow precondition on two different integers from the precondition on two same integers?

- Why did not the authors apply IntGuard to CWE-191 (integer underflow) category of SAMATE’s Juliet test suite? It seems that IntGuard could detect integer underflow bugs according to the title and description of Sec 3.2. 

- In Figure 1, IntGuard component 12 and source code artifact 13 are not connected to other component, artifact, or operation.

- In the last paragraph of Sec 3.4, the line numbers are meaningless.

Questions to authors, for author response
-----------------------------------------
Q1. What is a technical benefit of "repair" proposed in the paper compared to a normal assert statement?

Q2. What is rationale to unroll a loop *15* times? (i.e., why not 100 times?  What is false negative with unrolling a loop 15 times compared to unrolling a loop 100 times?)

Q3. How can you justify the experiment design to show IntGuard’s integer overflow bug detection and removal abilities (see Cons 4)?



Review #12B
===========================================================================

Overall merit
-------------
C. Weak reject

Paper summary
-------------
The paper presents IntGuard, a system that detects potential integer overflows via symbolic execution and automatically attempts to create code to resolve the identified issues. The system is build on top of Codan, a previously published symbolic execution engine. Using the framework provided by Codan, symbolic execution is leveraged to identify code paths with satisfy a set of conditions which indicate integer overflow problems. Subsequently, to fix the problem IntGuard adds guard statements to the code which enforce conditions that prevent the found overflow. This is done using one of 23 repair patterns. The authors practically evaluate IntGuard using the SAMATE  microbenchmarking suite and a 50 test programs written by the authors. The paper reports that 100% of the integer overflows in the test code were found correctly. No information about the tool's false positive rate is given. Finally, a user study on IntGuard's IDE integration is provided, which shows that IntGuard significantly improves the time and quality of source code fixes done by graduate students on test code.

Comments for author
-------------------
I am unsure what to make of this paper. In general, the overall approach appears to be reasonable and the evaluation (more on this below) reports very positive results. However, the paper exposes multiple potential issues:

Code repair: The paper dedicates significant attention on IntGuard's ability to automatically propose repair patterns. 
* Correctness: However, from the examples given in the paper, I am not convinced that the patterns are able to handle non-trivial cases. For instance, how are assignments or arithmetical operations handles, that have side effects on the right-hand side, such as "a = b + (i++)" or "a = b + someFun(c), with someFun having permanent effects". From the examples given in the paper, the i++ operation and the call to someFun(c) will be executed twice, once in the conditional and once in the actual assignment. Thus, the semantics of the fixed code will alter from the original. The evaluation on this matter is done on the example code. However, the reader has no insight, if such side-effect barren code is part of the benchmark suite or custom test code. 
* Details: The paper reports on a total of 23 patterns. There are no information why exactly 23 patterns are needed (opposed to 22 or 24), how they were generated and what the respective differentiator is. I am aware that appendices are not permitted in the CfP, but an overview of the 23 patterns uploaded as "Supplementary Material" could have been helpful. 

Evaluation: Compared to other security papers with similar focus, the practical evaluation is sub-par. My main issue is that the authors do not report on experience with real-world software. Only the SAMATE micro-benchmarking code, which consists of example with a small number of LoC, and custom testcode written by the authors is used for the evaluation. I would have liked to see evidence, that IntGuard is able to find integer overflows in real world, open source applications. Please note: I don't think that the reporting of previously unknown vulnerabilities is a necessary condition for proving a tool's usefulness. But at least testing, if the tool can find (and fix) known vulnerabilities would have been important. Furthermore, the complete lack of discussions on false positives is concerning, especially given the result of 100% detection rate.

Questions to authors, for author response
-----------------------------------------
* How does the tool handle assignments with side effects?
* What was the methodology that lead to the design of the 23 patterns?
* Why was the tool not evaluated on real world software?



Review #12C
===========================================================================

Overall merit
-------------
C. Weak reject

Paper summary
-------------
This paper presents a set of techniques (and their implementation in a tool called IntGuard) for detection and repair of integer overflows. The authors use symbolic execution combined with a set of preconditions to detect integer overflows. Then, they use a set of patterns to automatically generate repairs for the detected overflows. Presented approach is evaluated using and existing test suite and also a set of synthetically generated programs. Finally, the proposed approach is evaluated in a user study.

Comments for author
-------------------
Automated code repair is an important area, and a domain specific repair technique is more likely to be scalable and practical. So, the approach presented in this paper is a reasonable one. The authors evaluate the presented tool on a large number of programs and also conduct a user study to evaluate its effectiveness, which are both positive aspects of the work.

Both in the discussion on overflow detection and the discussion on repair patterns, it is not clear why the authors focus on only the presented preconditions and presented patterns. If these overflow preconditions and repair patterns cover a clearly defined set of overflows, then it should be presented as a justification.

For example, Precondition 1 in Section 3.2 is stated as a condition for addition of a variable and a constant. What about the case for addition of two variables or multiple variables? In general what are the class of overflows that are detected and repaired by IntGuard?

Similarly, the patterns given in Table 1 are too specific to be generally applicable. It is not clear if IntGuard can repair expressions that involve more than two variables.

In Section 3.5 the authors state that "our technique can be easily generalized to more complex C code statements." This indicates that the proposed approach is not generally applicable, but it is not clear from the paper what set of C statements do the presented techniques apply to.

The authors mention that this paper builds on an existing tool called Codan. It is crucial for the authors to clarify what are the contributions of IntGuard compared to Codan. Codan implements an integer overflow detection technique based on symbolic execution and applies  it to CWE-190 test suite. So, if IntGuard is building on Codan, the contribution of this paper is only the repair generation part not the overflow detection part. Since authors state that IntGuard provides detection, repair and validation, it is important to clarify this point. As far as I understand, the detection part is done by Codan, so IntGuard adds the repair and validation parts.

I found the presentation of the paper hard to follow. For example the algorithm given in Figure 2 is not very informative. Also, providing SMT encoding of trivial code fragments is unnecessary since it is about basic symbolic execution which is well-known. The authors can improve the presentation and readability of the paper by reorganizing it and focusing only on the novel part of IntGuard and removing the discussion about basic symbolic execution techniques and Codan.

Points in favor
* Authors conducted experimental evaluation of the proposed approach on a large number of programs.
* Authors conducted a user study on the presented tool.

Points against:
* Overflow detection part of IntGuard seems to be coming from an earlier tool which was already evaluated on the same test suite.
* Limitations of the approach are not full discussed.
* It is not clear if the presented repair patterns fully cover all possible program behaviors.
* Presentation of the paper needs improvement.

Questions to authors, for author response
-----------------------------------------
* Paper discusses 23 repair patterns. Do these patterns cover all possible cases? Or is it possible for IntGuard to fail to generate a repair if it encounters a case that is not covered by the presented patterns? Similarly, do the three preconditions presented in section 3.2 cover all possible ways to get overflows?

* In the paper loop execution depth is mentioned as a limitation but recursion depth is not. Isn't it possible for IntGuard to miss overflows that require an execution depth that is deeper that what is covered by symbolic execution? Also, symbolic execution techniques typically cannot handle complex constraints in programs (such as non-linear expressions), isn't this another limitation of the presented approach?

* What are the original contributions of this work compared to earlier work in Codan?

